A wide-field HI mosaic of Messier 31. II.The disk warp, rotation and the dark matter halo

We test cosmological models of structure formation using the rotation curve of the nearest spiral galaxy, M31, determined using a recent deep, full-disk 21-cm imaging survey smoothed to 466 pc resolution. We fit a tilted ring model to the HI data from 8 to 37 kpc. The disk of M31 warps from 25 kpc outwards and becomes more inclined with respect to our line of sight. Newtonian dynamics without a dark matter halo provide a very poor fit to the rotation curve derived using the warp model. In the framework of modified Newtonian dynamic however the 21-cm rotation curve is well fitted by the gravitational potential traced by the baryonic matter density alone. The inclusion of a dark matter halo with a density profile as predicted by structure formation in a hierarchical clustering LambdaCDM cosmology makes the mass model in newtonian dynamic compatible with the rotation curve data. The dark halo concentration for the best fit is C=12 and its total mass is 1.2 10^{12} Msun. If a dark halo model with a constant density core is considered, the core radius has to be larger than 20 kpc in order for the model to fit to the data. We extrapolate the best-fit LambdaCDM and constant-density core mass models to very large galactocentric radii, comparable to the size of the dark matter halo. A comparison of the predicted mass with the M31 mass determined at such large radii using other dynamical tracers, confirms the validity of our results. In particular the LambdaCDM dark halo model which best fits the 21-cm data well reproduces the M31 mass traced out to 560 kpc. Our estimated total mass of M31 is 1.3 10^{12} Msun, with 12% baryonic fraction and only 6% of the baryons in neutral gas.

==> abs.txt <==
12345678901234567890123456789012345678901234567890123456789012345678901234567890
Title:
A wide-field \ion{H}{i} mosaic of Messier 31. 
II.The disk warp, rotation and the dark matter halo

Authors:
Edvige Corbelli, Silvio Lorenzoni, Rene` A. M. Walterbos, 
Robert Braun, David A. Thilker

Abstract:
We test cosmological models of structure formation using the rotation curve of 
the nearest spiral galaxy, M31, determined using a recent deep, full-disk 21-cm 
imaging survey smoothed to 466~pc resolution. We fit a tilted ring model to the 
HI data from 8 to 37~kpc. The disk of M31 warps from 25~kpc outwards and 
becomes more inclined with respect to our line of sight. Newtonian dynamics 
without a dark matter halo provide a very poor fit to the rotation curve 
derived using the warp model. In the framework of modified Newtonian dynamic 
however the 21-cm rotation curve is well fitted by the gravitational potential 
traced by the baryonic matter density alone. The inclusion of a dark matter 
halo with a density profile as predicted by structure formation in a 
hierarchical clustering LambdaCDM cosmology makes the mass model in newtonian 
dynamic compatible with the rotation curve data. The dark halo concentration 
for the best fit is C=12 and its total mass is 1.2 10^{12}~Msun. If a dark halo 
model with a constant density core is considered, the core radius has to be 
larger than 20~kpc in order for the model to fit to the data. We extrapolate 
the best-fit LambdaCDM and constant-density core mass models to very large 
galactocentric radii, comparable to the size of the dark matter halo. A 
comparison of the predicted mass with the M31 mass determined at such large 
radii using other dynamical tracers, confirms the validity of our results. 
In particular the LambdaCDM dark halo model which best fits the 21-cm data 
well reproduces the M31 mass traced out to 560~kpc. Our estimated total mass 
of M31 is 1.3 10^{12}~Msun, with 12% baryonic fraction and only 6% of the 
baryons in neutral gas. 
 
Comments:
19 pages, 16 figures, accepted for publication in A&A.

